An SMT Solver for Regular Expressions and Linear Arithmetic over String Length

We present a novel length-aware solving algorithm for the quantifier-free first-order theory over regex membership predicate and linear arithmetic over string length. We implement and evaluate this algorithm and related heuristics in the Z3 theorem prover. A crucial insight that underpins our algorithm is that real-world instances contain a wealth of information about upper and lower bounds on lengths of strings under constraints, and such information can be used very effectively to simplify operations on automata representing regular expressions. Additionally, we present a number of novel general heuristics, such as the prefix/suffix method, that can be used in conjunction with a variety of regex solving algorithms, making them more efficient. We showcase the power of our algorithm and heuristics via an extensive empirical evaluation over a large and diverse benchmark of 57256 regex-heavy instances, almost 75% of which are derived from industrial applications or contributed by other solver developers. Our solver outperforms five other state-of-the-art string solvers, namely, CVC4, OSTRICH, Z3seq, Z3str3, and Z3-Trau, over this benchmark, in particular achieving a 2.4x speedup over CVC4, 4.4x speedup over Z3seq, 6.4x speedup over Z3-Trau, 9.1x speedup over Z3str3, and 13x speedup over OSTRICH.

==> cav2021rebuttal.txt <==
We are deeply grateful to the reviewers for their insightful comments.

Reviewer#1
We will make all the changes you suggested to improve the presentation.

Q:This paper seems to dismiss word equations[..]too easily...but I may have misunderstood....
A:We apologize for this misunderstanding. The paper does not dismiss word equations, but rather focuses on theories where regexes are central. It is known that regexes and word equations are incomparable w.r.t. expressive power, and solver-applications often use both. In fact, we found that designing and implementing a regex solver is as hard (and interesting) as one for word equations (we have considerable experience with both). 

Q:The termination of the algorithm is not sufficiently justified. Some parts of the algorithm should be described more specifically[..]
A:Thank you for pointing out these issues. We will fix them per your suggestion, based on our earlier version. Line 18 should show "\psi" instead of "\phi" (typo). 

Outlining our termination argument: on line 4 we check whether \psi \cup L_S \cup L_RE is satisfiable. If not, we return UNSAT on line 5. Therefore, if control reaches line 18, \psi \cup L_S \cup L_RE must be satisfiable. By construction of L_RE, every solution to \phi is also a solution to L_RE and vice versa (all solutions are preserved). It follows that satisfiability of \psi \cup L_S \cup L_RE at line 18 implies the existence of a smallest valid string solution that satisfies all length constraints. The loop body (lines 19-31) finds and outputs this smallest valid string solution.

However, as the reviewer may have noticed there are if-conditionals inside the loop body (line 19-31), which suggests that we may discover unsatisfiability. These if-conditionals support other string-related functions and predicates outside the scope of this paper, which may render the theory undecidable.

All of this implies that we need to fix our presentation of the algorithm (lines 19-31). We are deeply grateful to the reviewer for identifying this issue and will fix it as suggested. Thank you!

Q:I find this presentation (Thm.1) misleading[..]
A:Generally, regexes are less expressive than word equations. However, we found it surprising that adding length, numstr, and concat to regexes allows us to express word equations; undecidability of word equations with these predicates/functions was already known.

Reviewer#2
Q:[..]I do not think the paper does a good job of justifying the practical importance of the problem.
A:We do provide program analysis application examples from Amazon and AutomatArk. We will strengthen this part per your suggestion.

Q:I did not see any discussion of how variance was accounted for[..].
A:We were extremely careful to conduct multiple runs and cross-validate results within and between runs. Presented results are typical of the performance of evaluated tools over multiple runs. We will add a note to this effect. For a random single query, the sample variance in execution time for 100 runs is 0.001 (0.07% of average execution time). Over 60k queries this is negligible.

Q:You say that the extension to string-number conversion and concatenation is undecidable "as shown in this paper" but...you don't prove undecidability[..].
A:We included the proof of Thm.1, which demonstrates undecidability, in Appendix. We apologize for this and will correct the text appropriately.

Reviewer#3
Q:Does "supports" mean "having a decision procedure" w.r.t. EREs?
A:No, we apologize for the misunderstanding. We will clarify this per your suggestion.

Q:What portion of the benchmarks are standard regexes vs. intersection of classical regexes?[..]examples[..]
A:We will include this analysis and classification in the final version. Our benchmark contains 43k instances from applications (75% of the total instances); 10% contain EREs. Thus, we described the BRE-procedure, but we will add details on EREs. Z3str3RE solves all given examples (UNSAT). Regarding the third example: Z3str3RE tries the heuristics, then constructs the product automaton, which has no accepting states (time:0.018s).

Q:[..]291 of 57256 benchmarks returned unknown for Z3str3RE. WHY?
A:There are several possible reasons. The solver may have encountered a resource limit and returned UNKNOWN. Also, Z3str3 can detect certain types of non-termination and return UNKNOWN instead of looping forever.

Q:[..]is numstr(n,s) realistic[..]? I would rather expect s to be decimal/hexadecimal[..]not binary.
A:numstr is no more expressive than str.to_int/str.from_int in SMT-LIB-standard, except that those terms handle decimal inputs. Using binary merely simplifies the proofs. The results easily extend to other (finite) alphabets (decimal/hexadecimal).

Q:[..]this would contradict supporting Figure 1?
A: Your point is well-taken and thank you for pointing this. These bounds hold if we only consider regular expressions without stacked complements. Figure 1 describes the entire regex theory. We will add a note of clarification.


==> cav2021reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 220
TITLE: An SMT Solver for Regular Expressions and Linear Arithmetic over String Length
AUTHORS: Murphy Berzish, Mitja Kulczynski, Federico Mora, Florin Manea, Joel Day, Dirk Nowotka and Vijay Ganesh

----------- Overall evaluation -----------
SCORE: 0 (borderline paper)
----- TEXT:
The paper studies a use of "length-aware" heuristics in an automata based approach to string constraint solving. The idea is to prioritise relatively cheap reasoning over string lengths over expensive automata operations. Practical examples indeed contain a wealth of length constraints that can be utilised this way.
The main contribution of the paper is
1) Several relatively simple but very effective heuristics that circumvent automata operations via reasoning with lengths and are integrated into an algorithm which is complete for an interesting class of string constraints. The algorithm is principally not new, similar algorithms were published in several earlier works, but this particular variant that integrates efficiently with an SMT solver and the proposed heuristics is novel, non-trivial, and interesting.
2) Extensive experimental evaluation.

The experimental evaluation is a strong point of the paper.
It includes a comparison with essentially all major string solvers, uses a very comprehensive benchmark, and justifies well each proposed heuristic and measures its merit. The overall results of the presented string solver, Z3StrRe, are quite impressive and definitely worth publishing.

The main idea and message - length aware heuristics and their efficiency, is a valuable contribution for the string solving community.

It may be said that the theoretical contribution is not particularly deep and the fragment for which the algorithm is complete is relatively small. Other works, some cited, present larger complete fragments - especially fragments that feature word equations.
(This paper seems to dismiss word equations and complete logics that include their fragments too easily, based on that word equations are encoded by string-number conversion and arithmetic constraints over lengths (Theorem 1) and these make everything easily undecidable anyway. I find this presentation misleading, I think completeness with word equations is actually more interesting then completeness with number conversion. But I may have misunderstood what the authors are trying to say.)
However, the heuristics proposed here are insightful, not trivial, and, mainly, they seem to work very well, hence I do not see concerns about the theoretical depth as a big problem.

I see the only significant weakness of the paper in its vague description of some parts of the algorithm and in missing justification of its termination (together with not so strong theoretical contribution and much space dedicated to experiments, this makes the paper feel like a hybrid between a theory and a tool paper).
1) The termination of the main algorithm (that is claimed to be a complete algorithm) is not sufficiently justified. Line 18 iterates over all models of an integer constraint and I don't see a reason why there must be finitely many of these models. This is in my opinion a critical weakness. However, it might be easily solved by adding the missing  explanation, if it exists. I would then improve my score.
2) Some parts of the algorithm should be described more specifically, such as the computation of the length abstraction from the regular expressions or handling of concatenation in regular constraints. The for loop on line 18 should be explained in a more detail.

Overall, I think that the paper would be a valuable addition to CAV provided that the above presentation problems are resolved.


Comments for the authors:
An earlier version of this paper which I also reviewed had explanations of a "conceptual" algorithm, a basis for the pseudocode on page 6, that included some parts I am missing, termination, handling concatenation, extracting lengths from regexes. I think some of those things should be just put back, or at least outlined. The termination however should be argued with regard to the version of the algorithm presented here, that is, the pseudocode on page 6, not regarding to some conceptual algorithm that is actually technically quite different the pseudocode.

The paper Chain-Free String Constraints by Abdulla et al is maybe worth citing since it contains probably the largest fragment of string constraints decidable by the family of techniques used here.


----------------------- REVIEW 2 ---------------------
SUBMISSION: 220
TITLE: An SMT Solver for Regular Expressions and Linear Arithmetic over String Length
AUTHORS: Murphy Berzish, Mitja Kulczynski, Federico Mora, Florin Manea, Joel Day, Dirk Nowotka and Vijay Ganesh

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper presents a new algorithm for solving SMT formulas that
involve regex membership predicates and linear integer arithmetic over
the length of strings. The authors first describe the problem domain
and explain that the problem is decidable but with very high
complexity, and that extensions of the problem quickly become
undedicable. The algorithm is then explained, which involves

- First trying to show that an input is UNSAT by finding
  inconsistencies between the linear arithmetic constraints in the
  formula and abstractions of length constraints associated with the
  strings that are queried for regex membership and length constraints
  associated with the regexes

- Trying to show that the formula is UNSAT by finding inconsistencies
  between regular expressions that a particular string is asserted to
  belong to

- Trying to show that the formula is SAT by enumerating models of the
  linear arithmetic constraints and abstracted length constraints and,
  for each model, checking whether solutions exist for each regex
  constraint according to the string lengths given by the model.

- Returning UNSAT if not model works

The authors then describe four heuristics that aim to make this
algorithm work well in practice. The first heuristic examines regexes
syntactically, without building their automata, to mine length-related
information (expressed in terms of linear constraints) either
precisely or via lower and upper bounds. The second heuristic tries to
avoid computing expensive automata intersections during stage 2 of the
algorithm by computing intersections that are likely to be cheaper
first. If the formula turns out to be UNSAT then it may be possible to
deduce this without ever having to compute the more expensive
intersection operations. The third heuristic is to use length
information in the search for models. The fourth heuristic is to use
tricks related to prefixes and suffixes of regexes to quickly
determine whether intersections are empty.

The second half of the paper is devoted to a large experimental
evaluation where the implementation of these ideas in a tool,
Z3str3RE, is shown to outperform - in almost all cases - various
competing solvers: CVC4, Z3Seq, OSTRICH, Z3-Trau and Z3str3 (the
latter being, from what I gathered, the closest thing to a predecessor
of the new technique).

I found the algorithm interesting and the heuristics to accelerate it
are clever. The experimental results show that the algorithm
significantly outperforms the state of the art. Overall I am positive
about the paper. However, I do not think the paper does a good job of
justifying the practical importance of the problem e.g. for program
analysis tasks (and if there is practical value it would be even
better to see this algorithm used inside, say, a symbolic execution
tool to look for string-related vulnerabilities). I also have some
concerns as to whether repeat runs were conducted in the
experiments. For a paper as practical as this it's important that the
experiments have been really rigorously conducted, which includes
accounting for variance.

Detailed remarks:

- The experimental evaluation appears to be thoroughly conducted,
  except that I did not see any discussion of how variance was
  accounted for - e.g. whether multiple runs were conducted and
  average times taken. It's good that the experiments include
  assessing the impact of turning off each of the four heuristics.

- The paper reports on the execution time of the various solvers, and
  also on the execution time "without timeouts". Is the time without
  timeouts meaningful at all? It would make a solver that times out a
  lot but that is fast when it doesn't time out look good, which seems
  unfair.

- Abstract: when you mention speedups it's not clear whether these are
  average speedups (and if so, mean or median) - or maximum
  speedups. Hopefully they are average speedups as that's the most
  reasonable thing to report.

- The introduction does not do a very good job of arguing why this
  theory combination has practical value. In the first few sentences
  you give some very broad examples - but these are really topic
  areas. I think having some examples of security vulnerabilities that
  could have been detected had this kind of technology been available
  would be really compelling.

- Likewise, at the bottom of page 4 you say "The following
  quantifier-free fragments of T_{LRE,n,c} are of interest: ...", but
  you don't justify why these are interesting. Do you mean they are
  interesting from the theoretical landscape perspective or also that
  some of them might be useful for particular program analysis
  problems?

- You say that the extension to string number conversion and string
  concatenation is undecidable "as shown in this paper" - but while
  you discuss it in the paper you don't prove undecidability in the
  paper, do you? From the text in the intro I got the impression that
  you would do so, so I'd tone down that claim.

- Section 2.1: "We first describe ... (Algorithm 1)" - did you mean
  Figure 1?

- Section 4.1: Is the first part of Algorithm 1 basically this
  heuristic? I.e., if the heuristic is disabled, do lines 1-8 of the
  algorithm become a noop? (If so then this heuristic is different in
  nature to the other heuristics, which relate to parts of the
  algorithm that would still exist without the heuristic).

- Section 4.3: I found this to be less well explained than the other
  heuristics.

- In your result tables, you should right-justify, not centre-justify,
  numeric data. This makes it easier to read as digits with the same
  place value line up.

- It's odd to use three decimal places when reporting time values of
  tends or hundreds of thousands of seconds! Surely rounding to the
  nearest second would be fine. The tables look very cluttered with
  such lengthy numbers currently.


----------------------- REVIEW 3 ---------------------
SUBMISSION: 220
TITLE: An SMT Solver for Regular Expressions and Linear Arithmetic over String Length
AUTHORS: Murphy Berzish, Mitja Kulczynski, Federico Mora, Florin Manea, Joel Day, Dirk Nowotka and Vijay Ganesh

----------- Overall evaluation -----------
SCORE: 1 (weak accept)
----- TEXT:
The paper studies extended regex constraint solving in SMT
together with linear arithmetic and string length constraints.
This is an important and highly relevant contemporary subfield of SMT solving.
The main contribution is combination of practical heuristics into regex solving that
handle typical cases and avoid/postpone expensive automata constructions.

Summary:

+positive feedback:
  *comprehensive evaluation of the tool
  *strong engineering effort

-negative feedback:
  *unclear theoretical contribution
  *incomplete algorithm description

High level concerns:

From the algorithmic/theory point of view the paper makes a very strong claim.
Namely "Our implementation Z3str3RE supports the theory in Figure 1 extended with ..."
Even without the extras "...", Figure 1 by itself covers all of ERE
(Extended Regular Expressions, e.g. intersection R1&R2 can be encoded inside the described fragment by C(C(R1)|C(R2)) and
in addition length and linear arithmetic (except numstr that would make the theory undecidable).

If "supports" means having decision procedure, I am not convinced of this claim completely, even when it comes to just ERE,
else I would like to understand what "supports" means in this context.
We know that solving emptiness of ERE is non-elementary (e.g. ref [34]) -- as also explained on page 4.
On the same page there is a statement

   "the automata-based approach described above can be implemented to work in nondeterministic polynomial space".

There is a clear contradiction here: either a sub-fragment is supported that does not cover
full ERE but where polynomial space is enough, or else some other statement is wrong.
Or do you mean by "if we only consider regular expressions without stacked complements"
that you actually impose that restriction -- this would contradict supporting Figure 1?

However, if all the benchmarks actually encountered in the evaluation section
(that is a very large portion of the paper -- half of the paper)
fall outside the difficult cases, I would be interested to know what is the sub-fragment of Fig1
they actually fall in.

As a more precise question: suppose BRE is the fragment of ERE that only allows Boolean combinations
of classical regular expressions (e.g. neither complement nor conjunction is allowed nested inside a Kleene star).
If you can measure it (this may be tricky) then what percentage of the 57256 benchmarks falls in ERE\BRE?
Here is a related small test case that goes outside BRE but is trivially in the fragment of Fig 1:

(declare-const x String)
(assert (str.in_re x (re.comp (re.* (re.comp (str.to_re "abcdefg"))))))
(check-sat)

I would be interested to know how the tool solves the absdefg case (it is a bit of a brain teaser) -- the right answer is unsat.

This is another unsat example not in BRE (but not using complement but intersection that can be expressed using complement and is therefore trivial to rewrite as in Fig 1)

(declare-const x String)
(assert (str.in_re x (re.++ (re.++ (str.to_re "xyzbc") (re.* (str.to_re "abcde"))) (re.++ (str.to_re "abxxxxxxxxxxxxxxxxxxxxxx") (re.inter
    (re.+ (str.to_re "a"))
    (re.* (str.to_re "b"))
)))))
(check-sat)

This is another example (in this case in BRE, sorry did not have smt format version, . means re.allchar)

(S in (0|1)*) & (S in 1*01*) & not(S in .*0.*)

Here a length abstraction does not seem to help.
At what stage will the solver construct the product (0|1)* & (1*01*) x C(.*0.*) and discover that it is empty in Algo 1?

One could also investigate, what portion of the benchmarks falls in just standard regex cases or
in the fragment of intersection of classical regexes to shed even more light on the questions above.

EVAL:
The evaluation section states that 291 out of the 57256 benchmarks
returned unknown for Z3str3RE: WHY?


Other concerns:

Why is numstr(n,s) a realistic transformation?
I would rather expect s to be either in decimal or in hexadecimal in
real applications, but not in binary.

On page 7 it is explained that a negated constraint not(S in R) is replaced by S in C(R).
In other words, boolean operations are pushed into automata operations.
In the case of (S in R1) & (S in R2) would the similar reduction be S in (R1 x R2)?
How do you handle general alternation, i.e., go from
ERE to automata, e.g. for the abcdefg example above?

The recursive semantics on page 4 goes the other way for cpmplement.
Initially I thought that the recursive semantics was somehow
supposed to reflect how the tool operates, but this would be circular, wouldn't it.


------------------------------------------------------



==> repro.txt <==
= Z3str3RE
:toc: left
:stem:
This file describes how to compile and install Z3str3RE and setup the benchmark infrastructure including the used benchmark sets to reproduce the results presented in the corresponding submission. We present a novel length-aware decision procedure for the quantifier-free first-order theory over regex membership predicate and linear arithmetic over string length. Motivated by program analysis, security, and verification applications, we implemented and evaluated this algorithm and related heuristics in the Z3 theorem prover. The artifact we present here is this implementation, which we call Z3str3RE. We showcase the power of our algorithm via an extensive empirical evaluation over a large and diverse benchmark of over 57000 regex-heavy instances, over 75% of which are derived from industrial applications, that include instances contributed by other solver developers. Our solver outperforms five other state-of-the-art string solvers, namely, CVC4, OSTRICH, Z3seq, Z3str3, and Z3-Trau, over this benchmark, in particular achieving a 2.4x speedup over CVC4, 4.4x speedup over Z3seq, 6.4x speedup over Z3-Trau, 9.1x speedup over Z3str3, and 13x speedup over OSTRICH. The implemented solver will be merged into the mainline Z3 solver (https://github.com/Z3Prover/z3) once the algorithm is published.

== Licences
Our license file is called ``LICENSE.txt``. Since we included all solvers to whom we compared
our algorithm we included their licenses as well. They are located in the subfolder
``OTHER_SOLVER_LICENSES``.

== The Solver
=== Quick Start
We provide a VirtualBox virtual machine running Ubuntu 20.04 LTS being based on the Artifact Evaluation VM used for TACAS 21 (https://zenodo.org/record/4041464#.YBGm5C1Q1QI) by Sebastian Hjort Hyberts, Peter Gjøl Jensen and Thomas Neele and a package tweaked towards installing it on your own machine running Ubuntu 20.04 LTS.

1. The virtual machine is available at https://zenodo.org/record/4477692#.YBlbaC1Q3SU After downloading load the virtual image within your VirtualBox environment. Whenever needed use username "re" and password "re". You can skip the "Install the prerequisites" section, since the virtual machine is already preconfigured.
2. The installation package is part of this package. Extract the content by using 
	```tar xf cav21.tar.gz```
	Follow the instructions in the next section

=== Install the prerequisites 
To install the required packages we provide a script called ``installTools.sh``. Executing
	```bash installTools.sh```
installs all dependencies needed for running our solver and reproducing our empirical evaluation.

In order to reproduce the figures presented in the paper you need a LaTeX environment. The following command downloads the 
required packages for Ubuntu like systems


```
sudo -S apt-get -y install latexmk texlive-latex-recommended texlive-latex-extra texlive-fonts-extra asciidoctor
```

Note that due to the size of the package, we omitted them within our reproduction archive. 
Also, these packages are not needed to reproduce our results. 


=== Compiling Z3str3RE
We include a bash script named ``compileRegExSolver.sh`` which compiles the provided source code. To compile the solver you simply have to execute 

```
bash compileRegExSolver.sh
```

=== Reproducing the results
We provide two scripts to reproduce the presented results using the benchmark framework ZaligVinder.

==== Repeating the run using all solvers on all presented benchmarks:
```
bash runBenchmarks.sh
```
==== Repeating the run including the heuristics analysis:
```
bash runBenchmarksHeuristics.sh
```

Within our empirical evaluation we use 57256 different instances. Running all these instances on a standard computer would take an extremely long time. Therefore, we added two additional runner scripts executing our experiments on a previously randomly selected set of benchmarks. To execute this "smaller" set, proceed as follows:

====  Repeating the run using all solvers on a subset of the presented benchmarks (approximately 5 minutes):

```
bash runBenchmarksSmall.sh
```
==== Repeating the run including the heuristics analysis on a subset of the presented benchmarks (approximately 6 minutes):

```
bash runBenchmarksHeuristicsSmall.sh
```

After the ZaligVinder run has finished a webserver is started. You can review the results by guiding your browser to http://localhost:8081.

=== Further post analysis steps
Within the ZaligVinder folder ``zaligvinder`` we stored the database of our experimental evaluation.

==== Inspecting the results within the web browser:
Execute the following commands to review our results within ZaligVinder's web gui:

```
cd zaligvinder
python3 startwebserver.py cav21.db
```

Afterwards navigate to http://localhost:8081 in your web browser.

==== Generate an tables, plots and ASCII Doctor web page to review the results:
Execute the following commands

```
cd zaligvinder
python3 tablegen.py
```
which will open a terminal gui. Select ``cav21.db`` as database and a place to store the output file -- entering no output name stores the output data within the folder ``zaligvinder/external_data/<today's_date>``. Afterwards you are able to select the benchmark sets of your choice being present within our run and the solvers. Note, Z3str3-base is the implementation of our regex solver. Z3str3RE-none, Z3str3RE-li, Z3str3RE-psh, Z3str3RE-ali, and Z3str3RE-asi represent solvers being part of our heuristics experiment.

Next step is selecting whether you want to generate the cactus plots, tables or the ASCII Doctor page.

===== Tables and Plots.
Tables and plots need to be compiled by using ``latexmk``. Simply execute

```
latexmk -pdf <yourFileName>
```

to generate a PDF.

===== Generating HTML for the ASCII doctor page.
To view the ASCII Doctor page conveniently in your browser execute

```
asciidoctor <yourFileName>
```

which will create a ``<yourFileName>.html`` file. To open firefox execute ``firefox <yourFileName>.html``.

You can perform these post analysis steps on your own generated database too. To do so instead of using ``cav21.db`` within the terminal gui simply select your own generated database having a name similar to ``CAV21_results_1611768687.585239.db``.

